Formal Reasoning About Confidence and Automated Verification of Neural Networks

In the last decade, a large body of work has emerged on robustness of neural networks, i.e., checking if the decision remains unchanged when the input is slightly perturbed. However, most of these approaches ignore the confidence of a neural network on its output. In this work, we aim to develop a generalized framework for formally reasoning about the confidence along with robustness in neural networks. We propose a simple yet expressive grammar that captures various confidence-based specifications. We develop a novel and unified technique to verify all instances of the grammar in a homogeneous way, viz., by adding a few additional layers to the neural network, which enables the use any state-of-the-art neural network verification tool. We perform an extensive experimental evaluation over a large suite of 8870 benchmarks, where the largest network has 138M parameters, and show that this outperforms ad-hoc encoding approaches by a significant margin.

==> figs/cactus/comparison/relaxed/abcrown/data.txt <==
0 0.045800209045410156
1 0.09021878242492676
2 0.10245156288146973
3 0.12810826301574707
4 0.5204381942749023
5 0.5278534889221191
6 0.6100687980651855
7 0.8562610149383545
8 0.8581008911132812
9 0.8741683959960938
10 0.8980755805969238
11 0.9029247760772705
12 0.9150640964508057
13 0.9414737224578857
14 0.9453864097595215
15 0.9783179759979248
16 0.983147144317627
17 0.9879786968231201
18 1.0049633979797363
19 1.0131926536560059
20 1.019273281097412
21 1.0546579360961914
22 1.0550169944763184
23 1.0667076110839844
24 1.1016204357147217
25 1.1030325889587402
26 1.1272850036621094
27 1.1731529235839844
28 1.1982848644256592
29 1.2188396453857422
30 1.248703956604004
31 1.2807116508483887
32 1.330291509628296
33 1.3495395183563232
34 1.352935791015625
35 1.4055893421173096
36 1.4120378494262695
37 1.4903767108917236
38 1.5033597946166992
39 1.5069594383239746
40 1.520195484161377
41 1.538017749786377
42 1.5408551692962646
43 1.5694880485534668
44 1.5907607078552246
45 1.615368366241455
46 1.6379890441894531
47 1.648359775543213
48 1.6693406105041504
49 1.6909046173095703
50 1.7117815017700195
51 1.7308781147003174
52 1.8449761867523193
53 1.8647944927215576
54 1.8675501346588135
55 1.9056949615478516
56 1.929650068283081
57 1.9842419624328613
58 2.003147602081299
59 2.0310988426208496
60 2.037539005279541
61 2.0529367923736572
62 2.060357093811035
63 2.0715653896331787
64 2.0909316539764404
65 2.1126344203948975
66 2.1169748306274414
67 2.163396120071411
68 2.1920828819274902
69 2.1922459602355957
70 2.2083075046539307
71 2.2161402702331543
72 2.248729944229126
73 2.259551525115967
74 2.273918390274048
75 2.2846128940582275
76 2.2956175804138184
77 2.3054397106170654
78 2.318018913269043
79 2.3271236419677734
80 2.3339574337005615
81 2.3459391593933105
82 2.353029251098633
83 2.3559248447418213
84 2.361448287963867
85 2.36151385307312
86 2.3656930923461914
87 2.372647523880005
88 2.388530969619751
89 2.396998167037964
90 2.4028875827789307
91 2.472975730895996
92 2.49025559425354
93 2.494065284729004
94 2.4987549781799316
95 2.506134510040283
96 2.5096733570098877
97 2.511331081390381
98 2.527693748474121
99 2.5282082557678223
100 2.5285637378692627
101 2.531151533126831
102 2.543788433074951
103 2.551614761352539
104 2.551840305328369
105 2.553779125213623
106 2.5557687282562256
107 2.557480573654175
108 2.565033197402954
109 2.6006057262420654
110 2.6157379150390625
111 2.621654987335205
112 2.639914035797119
113 2.646214008331299
114 2.6522276401519775
115 2.6551787853240967
116 2.6696910858154297
117 2.671961784362793
118 2.67667818069458
119 2.690305709838867
120 2.7009763717651367
121 2.7020318508148193
122 2.713824510574341
123 2.7158002853393555
124 2.716193675994873
125 2.7280805110931396
126 2.7293224334716797
127 2.731006383895874
128 2.7365758419036865
129 2.755178451538086
130 2.763667345046997
131 2.7917041778564453
132 2.800776958465576
133 2.8103978633880615
134 2.8129665851593018
135 2.8193585872650146
136 2.8209521770477295
137 2.8550148010253906
138 2.8554821014404297
139 2.858860731124878
140 2.8599562644958496
141 2.861074686050415
142 2.8795695304870605
143 2.892467975616455
144 2.8926827907562256
145 2.894768238067627
146 2.9039499759674072
147 2.907411575317383
148 2.9280946254730225
149 2.939321756362915
150 2.9393465518951416
151 2.942586660385132
152 2.959132432937622
153 2.9864535331726074
154 2.986748456954956
155 3.00260066986084
156 3.0051965713500977
157 3.0126373767852783
158 3.014854907989502
159 3.0224099159240723
160 3.028489351272583
161 3.030867099761963
162 3.095743179321289
163 3.1095356941223145
164 3.114680767059326
165 3.1151154041290283
166 3.116119146347046
167 3.120291233062744
168 3.1329424381256104
169 3.1434288024902344
170 3.1442439556121826
171 3.1450023651123047
172 3.1494712829589844
173 3.1650171279907227
174 3.167638063430786
175 3.1772491931915283
176 3.1883981227874756
177 3.189236879348755
178 3.1916162967681885
179 3.1992690563201904
180 3.2093052864074707
181 3.2318639755249023
182 3.2331719398498535
183 3.243429183959961
184 3.2535881996154785
185 3.2654647827148438
186 3.2704005241394043
187 3.272307872772217
188 3.2811923027038574
189 3.2836782932281494
190 3.2996315956115723
191 3.2999813556671143
192 3.3015475273132324
193 3.3253366947174072
194 3.3259713649749756
195 3.3318023681640625
196 3.332284927368164
197 3.3372836112976074
198 3.3476545810699463
199 3.3551392555236816
200 3.3558411598205566
201 3.365654945373535
202 3.3830971717834473
203 3.3881022930145264
204 3.3928377628326416
205 3.3928394317626953
206 3.4325263500213623
207 3.4335479736328125
208 3.439513683319092
209 3.4464073181152344
210 3.450030565261841
211 3.468315362930298
212 3.4722249507904053
213 3.4845550060272217
214 3.49906063079834
215 3.5104660987854004
216 3.5232715606689453
217 3.5283195972442627
218 3.538353204727173
219 3.5401771068573
220 3.5451207160949707
221 3.5744457244873047
222 3.5823631286621094
223 3.583285093307495
224 3.584338426589966
225 3.5902159214019775
226 3.59030818939209
227 3.612215042114258
228 3.6260488033294678
229 3.6593213081359863
230 3.678691864013672
231 3.6931633949279785
232 3.7020914554595947
233 3.7029812335968018
234 3.710345506668091
235 3.713955879211426
236 3.7204442024230957
237 3.746638536453247
238 3.7556114196777344
239 3.7712526321411133
240 3.782533645629883
241 3.7949721813201904
242 3.839292049407959
243 3.867130994796753
244 3.8697872161865234
245 3.8958663940429688
246 3.9022727012634277
247 3.926184892654419
248 3.9432435035705566
249 3.9450948238372803
250 3.967191696166992
251 3.9803524017333984
252 3.9884989261627197
253 4.001976728439331
254 4.026219129562378
255 4.207029581069946
256 4.26358437538147
257 4.331890106201172
258 4.4026477336883545
259 4.466444730758667
260 4.553980588912964
261 4.568605422973633
262 4.69138765335083
263 4.698850870132446
264 4.7226104736328125
265 4.731598138809204
266 4.860576629638672
267 4.89630651473999
268 4.899660110473633
269 5.162909030914307
270 5.269140720367432
271 5.587625741958618
272 5.995178699493408
273 6.200627326965332
274 6.275576114654541
275 6.370746612548828
276 6.529351472854614
277 6.622192621231079
278 6.752429485321045
279 6.966440916061401
280 7.228413343429565
281 7.243636608123779
282 7.362616777420044
283 7.5917792320251465
284 7.711303472518921
285 8.013022899627686
286 8.073124170303345
287 8.5399010181427
288 9.42570161819458
289 9.433897972106934
290 10.14513373374939
291 10.398164749145508
292 11.37454891204834
293 12.688076257705688
294 12.825445175170898
295 21.60887384414673
296 23.096662998199463
297 23.22730588912964
298 25.894182682037354
299 30.355060338974
300 30.622819185256958
301 33.563828468322754
302 40.83424711227417
303 44.25480580329895
304 45.28954100608826
305 49.85863208770752
306 50.23103046417236
307 50.49911713600159
308 56.341819763183594
309 56.543137550354004
310 57.76474189758301
311 59.85995864868164
312 60.399462938308716
313 61.4857861995697
314 63.679298400878906
315 69.70857405662537
316 69.94094371795654
317 72.91682457923889
318 74.60966897010803
319 76.697194814682
320 79.97351670265198
321 83.81937575340271
322 91.81620717048645
323 92.63604140281677
324 96.77098655700684
325 105.0641074180603
326 110.83801817893982
327 117.61155438423157
328 118.98741960525513
329 122.0653510093689
330 126.11494255065918
331 127.74470734596252
332 137.60244607925415
333 139.52164769172668
334 142.19505858421326
335 142.65308594703674
336 144.30273175239563
337 145.8589642047882
338 149.27083802223206
339 155.61198806762695
340 162.03465580940247
341 164.65216445922852
342 165.87844371795654
343 177.22725892066956
344 177.65453815460205
345 181.49984002113342
346 181.8363916873932
347 182.29108381271362
348 183.3236846923828
349 183.74561071395874
350 184.39600777626038
351 185.47459435462952
352 187.16394591331482
353 190.14316487312317
354 190.74849557876587
355 190.9644067287445
356 191.8456735610962
357 195.13590550422668
358 200.13387155532837
359 200.90732502937317
360 205.53453421592712
361 213.34515762329102
362 215.30470275878906
363 217.2545611858368
364 217.82390666007996
365 237.16167402267456
366 239.0398290157318
367 242.8545229434967
368 249.2958927154541
369 251.60268592834473
370 255.48411321640015
371 260.3189957141876
372 265.90462040901184
373 266.20948934555054
374 268.82218313217163
375 273.1706004142761
376 275.22601795196533
377 275.90209794044495
378 283.7895107269287
379 286.32772636413574
380 286.3855290412903
381 287.9088613986969
382 289.7886281013489
383 291.957083940506
384 294.08515763282776
385 295.01897294824573
386 295.07951045036316
387 295.35150055489987
388 295.46491878319114
389 295.50245383108745
390 295.53391483530737
391 295.57409540566067
392 295.6459791524289
393 295.8293761348507
394 295.866861545677
395 295.9607797821107
396 295.98152572384777
397 295.98198683877007
398 296.22099972922723
399 296.2281537501977
400 296.3828054114332
401 296.43477078624755
402 296.44714328783084
403 296.61102264207847
404 296.6449720559201
405 296.6492144317742
406 296.7832620545962
407 296.8423634676168
408 296.8784051993138
409 296.90922974992446
410 296.91325817271826
411 297.0828376586486
412 297.09078613455085
413 297.1529075427894
414 297.2927473685913
415 297.38524105430685
416 297.52936776624904
417 297.59687308551526
418 297.6086629226613
419 297.6974148504344
420 297.76795643137893
421 297.8778378560172
422 297.9907756579467
423 298.0078538446678
424 298.02115201950073
425 298.0252648159954
426 298.03581830283923
427 298.0563845536012
428 298.15827230390926
429 298.20060336641035
430 298.3131168573237
431 298.3181039512736
432 298.3428319294371
433 298.3983118099172
434 298.4470700611412
435 298.45321833307634
436 298.50992615668133
437 298.55933012509604
438 298.9837611812988
439 298.98587243634273


==> figs/cactus/comparison/relaxed/marabou/data.txt <==
0 0.2436521053314209
1 0.24480009078979492
2 0.24483537673950195
3 0.24545526504516602
4 0.2455308437347412
5 0.24611902236938477
6 0.24616765975952148
7 0.24634242057800293
8 0.24661755561828613
9 0.24674248695373535
10 0.2491774559020996
11 0.26078057289123535
12 0.26140308380126953
13 0.2643146514892578
14 0.26464295387268066
15 0.26501941680908203
16 0.26514768600463867
17 0.2655601501464844
18 0.26622748374938965
19 0.26641297340393066
20 0.26642322540283203
21 0.26665329933166504
22 0.2669551372528076
23 0.27024364471435547
24 0.2731759548187256
25 0.2737116813659668
26 0.2750663757324219
27 0.27626943588256836
28 0.27788448333740234
29 0.28152990341186523
30 0.28352856636047363
31 0.2967967987060547
32 0.30301976203918457
33 0.36992883682250977
34 1.1132233142852783
35 1.1132855415344238
36 1.1237356662750244
37 1.123811960220337
38 1.125403642654419
39 1.1261651515960693
40 1.1280784606933594
41 1.1308629512786865
42 1.1310522556304932
43 1.1344361305236816
44 1.1361947059631348
45 1.1391057968139648
46 1.1397247314453125
47 1.1422843933105469
48 1.144021987915039
49 1.144592046737671
50 1.145477056503296
51 1.1502549648284912
52 1.1504089832305908
53 1.1508889198303223
54 1.1509552001953125
55 1.1510388851165771
56 1.1514737606048584
57 1.1522479057312012
58 1.1563599109649658
59 1.1567573547363281
60 1.1574418544769287
61 1.158081293106079
62 1.1618835926055908
63 1.1639201641082764
64 1.164670467376709
65 1.1676931381225586
66 1.168877363204956
67 1.206364393234253
68 1.2775847911834717
69 1.2786943912506104
70 1.3386800289154053
71 1.4032835960388184
72 1.4257705211639404
73 1.4291837215423584
74 1.5018527507781982
75 1.5551791191101074
76 1.6355986595153809
77 1.9375004768371582
78 2.043370485305786
79 2.0648300647735596
80 2.189781665802002
81 2.195291757583618
82 2.530975103378296
83 2.5536885261535645
84 2.560687303543091
85 2.564608573913574
86 2.7229533195495605
87 2.7236363887786865
88 2.7262823581695557
89 2.7358059883117676
90 2.7374160289764404
91 2.7444729804992676
92 2.7596259117126465
93 2.761486053466797
94 2.765361785888672
95 2.7654526233673096
96 2.7708396911621094
97 2.778693914413452
98 2.778709888458252
99 2.780168056488037
100 2.786288261413574
101 2.7891311645507812
102 2.7964882850646973
103 2.797159194946289
104 2.802320718765259
105 2.8034675121307373
106 2.8071980476379395
107 2.8225483894348145
108 2.8283371925354004
109 2.8283488750457764
110 2.829270601272583
111 2.830944776535034
112 2.831895112991333
113 2.838977336883545
114 2.8405051231384277
115 2.8454642295837402
116 2.847931146621704
117 2.8485326766967773
118 2.8536949157714844
119 2.8541183471679688
120 2.861177682876587
121 2.8659541606903076
122 2.873436450958252
123 2.881908893585205
124 2.8951656818389893
125 2.895437240600586
126 2.907275676727295
127 2.9089183807373047
128 2.915449619293213
129 2.9160165786743164
130 2.9220731258392334
131 2.9492249488830566
132 2.950321674346924
133 2.951159954071045
134 2.9514660835266113
135 2.9543185234069824
136 2.9573605060577393
137 2.960813283920288
138 2.985841989517212
139 3.0415914058685303
140 3.1066789627075195
141 3.232821464538574
142 3.2927932739257812
143 3.3172552585601807
144 3.3512916564941406
145 3.418065071105957
146 3.4540436267852783
147 3.6984386444091797
148 3.765659809112549
149 3.799302816390991
150 3.8244218826293945
151 3.8356316089630127
152 3.9924049377441406
153 4.0318443775177
154 4.064169406890869
155 4.478200435638428
156 4.863232612609863
157 5.100405693054199
158 5.1597511768341064
159 5.276151180267334
160 5.506462812423706
161 5.536978244781494
162 5.539143085479736
163 5.542888641357422
164 5.553400278091431
165 5.553923845291138
166 5.5614025592803955
167 5.5643205642700195
168 5.569963455200195
169 5.572493314743042
170 5.575112342834473
171 5.575913429260254
172 5.577346563339233
173 5.579823732376099
174 5.581195116043091
175 5.582050323486328
176 5.584296226501465
177 5.591938018798828
178 5.59246301651001
179 5.59408164024353
180 5.598914861679077
181 5.604860544204712
182 5.611715078353882
183 5.614273548126221
184 5.617078065872192
185 5.618988752365112
186 5.619088649749756
187 5.620363235473633
188 5.622572660446167
189 5.6263556480407715
190 5.627526044845581
191 5.630876064300537
192 5.6373291015625
193 5.638434410095215
194 5.639168977737427
195 5.651621580123901
196 5.675934553146362
197 5.677525520324707
198 5.6899497509002686
199 5.700857877731323
200 5.70467209815979
201 5.710477113723755
202 5.728013753890991
203 6.2164270877838135
204 6.454378366470337
205 6.4595787525177
206 7.004271984100342
207 7.289655685424805
208 7.649877548217773
209 8.673251628875732
210 9.302955865859985
211 10.176334381103516
212 13.636209964752197
213 14.049453735351562
214 14.646170377731323
215 16.379457712173462
216 18.019442081451416
217 18.32081699371338
218 19.155717849731445
219 19.270114421844482
220 19.433619499206543
221 19.459734201431274
222 19.86693048477173
223 19.950902462005615
224 20.199913263320923
225 20.332927227020264
226 20.76338815689087
227 21.09928822517395
228 21.219573974609375
229 21.907531023025513
230 21.946693181991577
231 22.287277221679688
232 22.828535318374634
233 23.51472020149231
234 24.450977087020874
235 25.212729930877686
236 25.33606243133545
237 26.003413915634155
238 26.09695839881897
239 26.19057035446167
240 26.805823802947998
241 27.43593716621399
242 27.47692847251892
243 27.58417844772339
244 28.694443702697754
245 28.760839223861694
246 30.952872276306152
247 32.879908084869385
248 41.68216681480408
249 44.149710178375244
250 45.316449880599976
251 47.87452960014343
252 49.80566048622131
253 57.80910277366638
254 58.799206495285034
255 59.0262508392334
256 59.49613308906555
257 60.28215050697327
258 62.89340782165527
259 62.94666600227356
260 63.77393460273743
261 64.97206926345825
262 65.29285621643066
263 65.30833387374878
264 67.0378942489624
265 67.27391743659973
266 68.90475940704346
267 70.33911728858948
268 73.27376532554626
269 73.39545273780823
270 75.01502180099487
271 77.52604079246521
272 77.61049723625183
273 79.31335091590881
274 79.62991738319397
275 80.2691559791565
276 80.81579947471619
277 81.72674632072449
278 81.8206136226654
279 82.10319352149963
280 82.54826712608337
281 82.96389985084534
282 83.69856333732605
283 89.58414793014526
284 92.04268169403076
285 92.12440252304077
286 92.34792995452881
287 92.46876358985901
288 93.09744000434875
289 96.96031212806702
290 100.18790602684021
291 110.67677879333496
292 112.9258348941803
293 113.07103848457336
294 119.89072179794312
295 120.58310174942017
296 135.34331130981445
297 139.5761640071869
298 147.724223613739
299 149.17910957336426
300 167.16206860542297
301 181.96720480918884
302 206.6452600955963
303 217.71576070785522
304 252.92897367477417
305 267.2915494441986


==> figs/cactus/comparison/relaxed/marabou/data1.txt <==
0 0.2777078151702881
1 0.2779691219329834
2 0.2791872024536133
3 0.2796483039855957
4 0.2801327705383301
5 0.2803382873535156
6 0.2809274196624756
7 0.2810792922973633
8 0.281386137008667
9 0.2818491458892822
10 0.28432559967041016
11 0.28843021392822266
12 0.29279661178588867
13 0.2987842559814453
14 0.29887962341308594
15 0.29950380325317383
16 0.29966068267822266
17 0.2998030185699463
18 0.29988598823547363
19 0.2999231815338135
20 0.30068469047546387
21 0.30139613151550293
22 0.3023977279663086
23 0.3026454448699951
24 0.3032815456390381
25 0.3034391403198242
26 0.3036496639251709
27 0.3036670684814453
28 0.30585527420043945
29 0.30707454681396484
30 0.3077976703643799
31 0.30782413482666016
32 0.30796074867248535
33 0.3088338375091553
34 0.3099541664123535
35 0.310528039932251
36 0.3112185001373291
37 0.3122410774230957
38 0.3125426769256592
39 0.31624579429626465
40 0.34944581985473633
41 0.3952443599700928
42 0.4196944236755371
43 0.5597529411315918
44 0.5621147155761719
45 0.5680756568908691
46 0.5692417621612549
47 0.5703678131103516
48 0.5704283714294434
49 0.571713924407959
50 0.5722217559814453
51 0.5733728408813477
52 0.5750730037689209
53 0.5765573978424072
54 0.5784754753112793
55 0.578981876373291
56 0.5809626579284668
57 0.5846683979034424
58 0.5868275165557861
59 0.5885982513427734
60 0.5901288986206055
61 0.5904173851013184
62 0.5914108753204346
63 0.5921318531036377
64 0.5921454429626465
65 0.5945274829864502
66 0.5955615043640137
67 0.5963525772094727
68 0.596482515335083
69 0.5967807769775391
70 0.5998735427856445
71 0.6009626388549805
72 0.6015346050262451
73 0.6025958061218262
74 0.6035144329071045
75 0.6083645820617676
76 0.6098768711090088
77 0.6101126670837402
78 0.622434139251709
79 0.6316077709197998
80 0.6333093643188477
81 0.63759446144104
82 0.6537158489227295
83 0.6863114833831787
84 0.734628438949585
85 0.7559225559234619
86 1.0597171783447266
87 1.063471794128418
88 1.067251205444336
89 1.0685486793518066
90 1.0714428424835205
91 1.0716133117675781
92 1.0717215538024902
93 1.0766706466674805
94 1.0773358345031738
95 1.0777568817138672
96 1.0781538486480713
97 1.078169584274292
98 1.0785844326019287
99 1.0799331665039062
100 1.0799336433410645
101 1.0813744068145752
102 1.0822033882141113
103 1.083374261856079
104 1.083932876586914
105 1.0843346118927002
106 1.0845110416412354
107 1.0849285125732422
108 1.0900590419769287
109 1.0903332233428955
110 1.0908150672912598
111 1.0924108028411865
112 1.1005985736846924
113 1.1007623672485352
114 1.1035356521606445
115 1.1058695316314697
116 1.1063494682312012
117 1.1070518493652344
118 1.1076397895812988
119 1.108597993850708
120 1.1105144023895264
121 1.1105375289916992
122 1.1130142211914062
123 1.1134777069091797
124 1.1135849952697754
125 1.114274501800537
126 1.118006706237793
127 1.118248462677002
128 1.1183383464813232
129 1.1188445091247559
130 1.1202871799468994
131 1.121748685836792
132 1.1219851970672607
133 1.1223444938659668
134 1.1227209568023682
135 1.1230027675628662
136 1.125152349472046
137 1.172825813293457
138 1.196923017501831
139 1.2315082550048828
140 1.234602928161621
141 1.2471740245819092
142 1.2617101669311523
143 1.2632911205291748
144 1.2649035453796387
145 1.2799625396728516
146 1.3200373649597168
147 1.582338809967041
148 1.8035438060760498
149 1.8100786209106445
150 1.814873218536377
151 1.8174471855163574
152 1.8177287578582764
153 1.8185443878173828
154 1.8191015720367432
155 1.8195276260375977
156 1.8195571899414062
157 1.8227999210357666
158 1.8238120079040527
159 1.8395841121673584
160 1.8497850894927979
161 1.8507039546966553
162 1.8510313034057617
163 1.8524367809295654
164 1.8538916110992432
165 1.8540894985198975
166 1.8543071746826172
167 1.8545942306518555
168 1.8547775745391846
169 1.8556411266326904
170 1.8559482097625732
171 1.85660982131958
172 1.8567085266113281
173 1.8567440509796143
174 1.857365608215332
175 1.8588106632232666
176 1.8609118461608887
177 1.8618981838226318
178 1.8619368076324463
179 1.865851640701294
180 1.866701364517212
181 1.868727207183838
182 1.8735456466674805
183 1.8790743350982666
184 1.8811430931091309
185 1.92059326171875
186 2.011082172393799
187 2.132814645767212
188 2.1803667545318604
189 2.1815185546875
190 2.1816136837005615
191 2.183194637298584
192 2.1835570335388184
193 2.2075209617614746
194 2.2145373821258545
195 2.2224268913269043
196 2.53094220161438
197 2.535264492034912
198 2.544708728790283
199 2.577017307281494
200 2.6279537677764893
201 2.741391658782959
202 3.0044143199920654
203 3.125951051712036
204 3.4171929359436035
205 3.699435234069824
206 3.7191951274871826
207 3.8384599685668945
208 3.845905065536499
209 3.8684964179992676
210 4.4270946979522705
211 4.438150405883789
212 4.468043327331543
213 4.496624231338501
214 4.739938974380493
215 4.911917448043823
216 4.9506072998046875
217 5.101873159408569
218 5.379464864730835
219 5.789865016937256
220 6.446992635726929
221 6.830817461013794
222 6.9898505210876465
223 7.202175140380859
224 10.14760160446167
225 10.28484320640564
226 14.559906482696533
227 14.645043849945068
228 18.350648641586304
229 18.594395399093628
230 18.923958778381348
231 19.141838312149048
232 19.463038444519043
233 19.74870228767395
234 19.873305559158325
235 19.938061237335205
236 20.300278902053833
237 20.34995698928833
238 20.58095121383667
239 20.656001567840576
240 20.809603452682495
241 21.88891863822937
242 22.11420226097107
243 22.352425813674927
244 22.82286024093628
245 23.47126030921936
246 24.823806524276733
247 25.23191475868225
248 25.376541137695312
249 25.985291957855225
250 26.13809847831726
251 26.69766855239868
252 26.786110877990723
253 27.21960735321045
254 27.35713768005371
255 27.86908793449402
256 28.733548641204834
257 29.13464593887329
258 30.69473886489868
259 31.243576049804688
260 31.819835662841797
261 39.03525638580322
262 39.77561569213867
263 42.80447173118591
264 42.85128974914551
265 45.597771406173706
266 48.28520917892456
267 49.756404638290405
268 58.00995087623596
269 58.219592809677124
270 58.70445132255554
271 60.07419800758362
272 60.26597595214844
273 63.403932332992554
274 63.75778317451477
275 64.95150756835938
276 65.21624898910522
277 67.26222109794617
278 69.67806243896484
279 72.19274687767029
280 72.81904149055481
281 73.3734188079834
282 73.63659238815308
283 75.64183306694031
284 77.61502289772034
285 78.1815140247345
286 79.0833146572113
287 79.77450394630432
288 80.48355650901794
289 80.81650614738464
290 82.24680781364441
291 82.33221173286438
292 82.65961408615112
293 82.75836825370789
294 83.16972136497498
295 83.58163452148438
296 92.07452344894409
297 93.76853680610657
298 95.17188453674316
299 95.35253500938416
300 96.67733860015869
301 99.68760323524475
302 100.39778984721602
303 103.46003890037537
304 103.73690700531006
305 111.09397825363003
306 112.15596222877502
307 120.83004450798035
308 121.33796969791969
309 125.8019950389862
310 126.84889936447144
311 129.28163027763367
312 141.11104745679938
313 148.27642464637756
314 157.9352964230898
315 162.8426907894694
316 163.8439010452309
317 168.43926387967747
318 168.5488483650297
319 171.95956087112427
320 172.05585622837077
321 172.5884240756671
322 176.11804785378683
323 178.95698888435192
324 179.1776331390551
325 181.52111463988052
326 182.12071684414394
327 189.72210016384872
328 191.52722534978827
329 193.56906014265536
330 199.3931227709187

